A Decomposition Approach to Multi-Agent Systems with Bernoulli Packet Loss

In this paper, we extend the decomposable systems framework to multi-agent systems with Bernoulli distributed packet loss with uniform probability. The proposed sufficient analysis conditions for mean-square stability and $H_2$-performance -- which are expressed in the form of linear matrix inequalities -- scale linearly with increased network size and thus allow to analyse even very large-scale multi-agent systems. A numerical example demonstrates the potential of the approach by application to a first-order consensus problem.

==> figures/data/conservatism_large.csv <==
p,large_mean,large_decom
0,Inf,Inf
1e-06,60847.1338006673,833753.05824713
1e-05,19241.560706164,263655.739184321
0.0001,6084.73930759168,83374.8503705164
0.001,1924.23802734472,26364.1312373595
0.002,1360.70032735309,18641.2257686357
0.003,1111.0550123957,15219.6560816905
0.004,962.24332499831,13179.8805772706
0.005,860.693696366709,11787.7923249431
0.006,785.736141921821,10760.1385353251
0.007,727.481703916435,9961.40231862318
0.008,680.526201754876,9317.52404944289
0.009,641.63396963789,8784.16083683404
0.01,608.73373597461,8332.92656019034
0.02,430.626311172048,5889.01834803294
0.03,351.758057936193,4805.71368729431
0.04,304.764763193055,4159.57925386187
0.05,272.709812181539,3718.39513996107
0.06,249.058931583233,3392.55049098794
0.07,230.686232269456,3139.16823568671
0.08,215.883590381466,2934.81375000345
0.09,203.628372519547,2765.45421104058
0.1,193.266002175136,2622.10558194908
0.11,184.355478215971,2498.71394381082
0.12,176.587400103175,2391.03110994025
0.13,169.737434423865,2295.97629071427
0.14,163.63843030502,2211.25353701601
0.15,158.162949540609,2135.11203966361
0.16,153.211906057804,2066.19023668349
0.17,148.706940440254,2003.4111627097
0.18,144.585159956639,1945.91025422701
0.19,140.795423096671,1892.98434808357
0.2,137.295659761243,1844.05489222636
0.21,134.050902374731,1798.64091325312
0.22,131.031815274005,1756.33882300125
0.23,128.213579894471,1716.80710903862
0.24,125.575038304151,1679.75457170871
0.25,123.098027189442,1644.93117590495
0.26,120.766854185789,1612.1208572833
0.27,118.567881943449,1581.13580783721
0.28,116.489194678284,1551.81189422299
0.29,114.520328548373,1524.00495266144
0.3,112.652051903929,1497.587768861
0.325,108.369949119698,1436.91524988231
0.35,104.562338466829,1382.80289585178
0.375,101.148768221555,1334.14082549659
0.4,98.0666975908801,1290.06575421138
0.425,95.2666786960363,1249.89471821917
0.45,92.7090333938344,1213.07934880015
0.475,90.3615060695796,1179.17356652114
0.5,88.1975708241669,1147.81027562738
0.525,86.1951878460329,1118.68423761497
0.55,84.3358745962849,1091.53927644237
0.575,82.604001777793,1066.15857729256
0.6,80.9862525157672,1042.35723197246
0.625,79.4712018521394,1019.97644079036
0.65,78.0489861609842,998.878952704647
0.675,76.7110406204783,978.94544282745
0.7,75.4498887908808,960.071607714543
0.725,74.2589725122978,942.165816161961
0.75,73.132513309687,925.14719414725
0.775,72.06539864374,908.944052154723
0.8,71.0530879212558,893.492584802245
0.825,70.0915343445967,878.735788736412
0.85,69.1771195520419,864.622556768541
0.875,68.3065986596572,851.106915295749
0.9,67.4770538174862,838.147378963607
0.925,66.6858547788632,825.706401840769
0.95,65.9306252808479,813.749908494758
0.975,65.2092142673841,802.246891571366
1,64.5196711705475,791.169065008118


==> figures/data/conservatism_small.csv <==
p,small_mean,small_enum,small_decom
0,Inf,Inf,Inf
1e-06,3004.62628584793,3125.07735109325,4045.56440577173
1e-05,950.146850128036,988.23655047037,1279.31969754085
0.0001,300.46468794727,312.508847564552,404.556103750901
0.001,95.0211981252956,98.8271704683116,127.930904563899
0.002,67.1947868832465,69.8838742978798,90.4600493482818
0.003,54.8681142819156,57.0619956874373,73.8596998348931
0.004,47.5204731442901,49.4189146649685,63.963838438753
0.005,42.5065489059495,44.203210582473,57.2105152095451
0.006,38.8056825284128,40.3532773452114,52.2253769786919
0.007,35.9295718042202,37.3612192409457,48.3508971158448
0.008,33.6113676707067,34.9494778771031,45.2277424991534
0.009,31.6912994180375,32.9518694430996,42.6407659810081
0.01,30.0670923395449,31.2620132695216,40.4522423343227
0.02,21.2754180466282,22.1135456814945,28.6016498519227
0.03,17.3834036710016,18.0621499441149,23.3511861201632
0.04,15.0649767844319,15.6479344617286,20.2210206424082
0.05,13.4839508590839,14.0010049883321,18.0847107764498
0.06,12.3177369098124,12.7857450950821,16.5076195930753
0.07,11.4120220931169,11.8415991642025,15.2818021027484
0.08,10.6824876075987,11.0808316019014,14.293616239502
0.09,10.0786554949183,10.4509152313973,13.4750188906255
0.1,9.56821708394733,9.91822765260075,12.7824519730295
0.11,9.12940653812697,9.46011650633933,12.186566576215
0.12,8.74695404150508,9.06068899742231,11.6667698180165
0.13,8.40978866990824,8.70842178035738,11.2081291571837
0.14,8.10966190693523,8.39472870019676,10.7995172361638
0.15,7.84028529353662,8.11306346737129,10.4324495470262
0.16,7.59676966436104,7.85833612909646,10.1003285310952
0.17,7.37524876020822,7.62652138802102,9.79793617091082
0.18,7.17261960766384,7.41438842220266,9.52108396595904
0.19,6.98635913757768,7.21931003069423,9.26636567362339
0.2,6.81439192349667,7.03912501580827,9.03097896151884
0.21,6.65499301041462,6.87203699182964,8.81259436605838
0.22,6.50671533730068,6.71653888890139,8.60925740890698
0.23,6.36833472051521,6.57135567480152,8.41931439108104
0.24,6.23880758806701,6.43540036070653,8.24135538042958
0.25,6.11723811343808,6.3077397897196,8.07416987448729
0.26,6.00285237454325,6.18756773698267,7.91671193742464
0.27,5.89497782959813,6.0741835438849,7.76807250788067
0.28,5.79302686366509,5.96697498926676,7.62745719727755
0.29,5.69648348496049,5.86540443911299,7.49416833679088
0.3,5.60489248231353,5.76899755812715,7.36759034435356
0.325,5.39504278383126,5.54792567619516,7.07707143428029
0.35,5.20854289985882,5.35120362533651,6.81821101499702
0.375,5.0414265068457,5.17469703513243,6.58564118286525
0.4,4.89061052548171,5.01519164584555,6.37518774559748
0.425,4.75365745545667,4.87014579575335,6.18354924455898
0.45,4.6286114595949,4.73751969836365,6.00807553221416
0.475,4.51388259553742,4.61565483858432,5.84661135580486
0.5,4.4081633285646,4.50318708461406,5.69738353283459
0.525,4.31036720118789,4.39898264541405,5.55891805177049
0.55,4.21958303037759,4.30209047439542,5.42997814817493
0.575,4.13504019111792,4.21170605287939,5.30951735931118
0.6,4.05608194895362,4.12714359813181,5.19664345540567
0.625,3.9821447255062,4.04781444089738,5.09059038953458
0.65,3.91274179783889,3.97321011880329,4.99069624103122
0.675,3.84745035324732,3.9028886812794,4.89638569540339
0.7,3.78590111277675,3.83646421205367,4.80715599773019
0.725,3.72776994216944,3.77359765419972,4.72256559394488
0.75,3.672771015615,3.71399004423496,4.64222487254111
0.775,3.62065120377092,3.65737648712834,4.56578856257772
0.8,3.57118543519047,3.60352135351795,4.49294944880488
0.825,3.52417283779104,3.55221425501125,4.42343314243383
0.85,3.47943351000147,3.50326667626908,4.35699370419538
0.875,3.43680580370484,3.45650914015116,4.29340996023411
0.9,3.39614402584424,3.41178880966862,4.23248238484478
0.925,3.35731648458117,3.36896744892641,4.174030449777
0.95,3.32020382063204,3.32791968157415,4.11789035975961
0.975,3.28469757591007,3.28853149647489,4.06391310945131
1,3.25069896063981,3.25069896053443,4.01196280925088


==> figures/data/scaling_large.csv <==
h,N,norm_mean,norm_decom,time_mean,time_decom
142,10153,267.0887707765,9101.77731021452,140.12737259,119.73091322
140,9870,263.101915622629,8848.37142802536,135.60998341,118.10517784
138,9591,259.118306033585,8598.54303941407,128.79457318,112.53688604
136,9316,255.137991132774,8352.2921435683,95.18874581,82.89224148
134,9045,251.161021516365,8109.61874106136,58.85200465,52.96073856
132,8778,247.187449317771,7870.52283184965,65.17394882,58.03484247
130,8515,243.217328273537,7635.00441539837,60.20874627,53.97490526
128,8256,239.250713808041,7403.06349204441,53.90025262,47.65468953
126,8001,235.287663102618,7174.7000615996,57.80643575,50.72017754
124,7750,231.328235186723,6949.91412398144,49.84501218,44.16187231
122,7503,227.372491025457,6728.70567916638,46.91950826,41.79772851
120,7260,223.420493614597,6511.07472699623,50.44291529,44.65294753
118,7021,219.472308084878,6297.02126746327,40.48846574,36.14775103
116,6786,215.528001808611,6086.54530046127,40.33982839,35.79464992
114,6555,211.587644517748,5879.64682588168,39.96508128,35.02899523
112,6328,207.651308428099,5676.32584362145,34.34588416,30.09820205
110,6105,203.719068373512,5476.58235359523,35.71157144,32.29368775
108,5886,199.791001947977,5280.41635566944,31.41779902,29.18194175
106,5671,195.867189660718,5087.8278497392,29.92885881,25.63202477
104,5460,191.947715100695,4898.81683564329,29.60045036,27.27706956
102,5253,188.032665115277,4713.38331322623,26.4473923,23.30363082
100,5050,184.122130002241,4531.52728236255,26.89494949,22.80171098
98,4851,180.216203716613,4353.24874287968,25.21538807,22.33498221
96,4656,176.314984094974,4178.54769457654,22.81337386,19.42791312
94,4465,172.418573098152,4007.42413726165,22.2052294,19.50437239
92,4278,168.527077074148,3839.87807071093,20.96859229,18.03392777
90,4095,164.640607044178,3675.90949469273,19.57464528,16.48389657
88,3916,160.759279013165,3515.51840893342,18.40979105,15.53606786
86,3741,156.883214309589,3358.70481317788,17.18835287,14.73853321
84,3570,153.012539954202,3205.46870709137,16.16787754,13.66732851
82,3403,149.147389066203,3055.81009033587,15.32898933,12.70003426
80,3240,145.287901306588,2909.72896253581,14.35637414,11.85344976
78,3081,141.434223365921,2767.22532327462,13.35933945,10.98773061
76,2926,137.586509501282,2628.29917209,12.33470907,10.21407143
74,2775,133.744922128794,2492.95050847439,12.01166452,9.96327962
72,2628,129.909632478991,2361.17933185839,10.72464759,9.2768646
70,2485,126.080821323619,2232.98564160716,10.12410572,8.54334774
68,2346,122.258679783805,2108.36943701199,9.48119629,8.05837936
66,2211,118.443410231013,1987.33071727278,8.73266477,7.43701412
64,2080,114.635227294644,1869.86948149318,8.0950506,6.89698176
62,1953,110.834358992104,1755.98572865492,7.36503171,6.02954505
60,1830,107.041048000576,1645.67945760632,6.57417827,5.80828123
58,1711,103.255553092901,1538.950667031,5.78322759,4.88314244
56,1596,99.4781507648454,1435.79935542013,5.45636805,4.46249806
54,1485,95.7091370862891,1336.22552104112,4.81254181,4.08247849
52,1378,91.9488298154525,1240.22916188825,4.4847039,3.60524375
50,1275,88.1975708241669,1147.81027562738,3.80226734,3.22687265
48,1176,84.4557288925784,1058.96885953045,3.85956332,3.28864612
46,1081,80.7237029449808,973.704910383313,3.35428288,2.70251509
44,990,77.0019258159231,892.018424376073,3.05234976,2.44394677
42,903,73.2908686573108,813.90939695706,2.35190457,1.94682025
40,820,69.5910461256245,739.377822643441,2.22715111,1.86302339
38,741,65.9030225250977,668.423694770876,2.27611814,1.89199022
36,666,62.2274191306173,601.047005157113,2.0303886,1.69891142
34,595,58.5649229772433,537.247743644712,2.21437665,1.81494679
32,528,54.9162974866194,477.025897467154,1.77842832,1.50751985
30,465,51.2823954107203,420.381450355298,1.71454129,1.44605765
28,406,47.6641747187115,367.314381250084,1.3967239,1.13919465
26,351,44.0627182416749,317.824662403035,1.27484857,1.03794021
24,300,40.4792581276932,271.912256497424,1.08033004,0.89625374
22,253,36.9152064348957,229.577112146095,0.97692271,0.81386326
20,210,33.3721934373102,190.819156590387,0.83448539,0.6952121
18,171,29.8521152084475,155.638283341221,0.69825978,0.57947587
16,136,26.3571910549659,124.034330155443,0.57822952,0.48205471
14,105,22.8900271151412,96.0070372449516,0.52282894,0.44617625
12,78,19.4536674057627,71.5559614841718,0.38824241,0.32477632
10,55,16.0515608674841,50.6802814074566,0.29216821,0.24400387
8,36,12.6871721331017,33.378288491576,0.21304025,0.19101308
6,21,9.36206044127999,19.6457670011708,0.17433549,0.15354669
4,10,6.06575971276907,9.46885385183296,0.13655129,0.11931984
2,3,2.68462423800413,2.76026225479357,0.10560308,0.10650782


==> figures/data/scaling_small.csv <==
n,norm_mean,norm_enum,norm_decom,time_mean,time_enum,time_decom,enum_prep,enum_solv,enum_yalm
12,11.0489341412475,11.3272543365735,20.8614700624018,0.89081221,16146.58669679,0.14750904,16146.457543,0.01087353,0.109226470000001
11,10.1315722199622,10.3847173409765,18.2849202679054,0.2357296,3681.12862197,0.07324772,3681.00593559,0.00876722,0.10723278
10,9.21331820368351,9.44126599181343,15.8285395469728,0.06631252,881.47326414,0.05124232,881.37033073,0.00488137,0.0928186299999994
9,8.29387579360077,8.49659752376282,13.4986999221291,0.06961395,220.81302962,0.05207736,220.67738636,0.0041408,0.1244592
8,7.37280039878754,7.55025805171886,11.3029303456806,0.06362733,54.89644632,0.04857208,54.78994646,0.00347163,0.0976283700000001
7,6.44939240892859,6.60153435422363,9.25031927743226,0.07484041,14.90451766,0.05521478,14.75689441,0.00309318,0.13730682
6,5.52248185626567,5.64923582129525,7.35214626109917,0.04936345,3.7649167,0.04411565,3.73369504,0.002389,0.0275110000000003
5,4.58994726647694,4.6912082883104,5.6229445539159,0.04551098,0.96315425,0.04274146,0.93176049,0.00233545,0.0277645500000001
4,3.64747772169926,3.72308827242736,4.08248292872528,0.041942,0.26302029,0.03957211,0.23243778,0.00129906,0.0281009400000002
3,2.68462423800413,2.73434372542753,2.76026225479357,0.03987421,0.09067206,0.03812715,0.05932946,0.0008831,0.0294168999999999
2,2.29415735235585,2.32495278865173,2.35702261786159,0.04309174,0.04044534,0.03458536,0.01057888,0.00061201,0.0279879900000001

